Messy Code Makes Managing ML Pipelines Difficult? Just Let LLMs Rewrite the Code!

Machine learning (ML) applications that learn from data are increasingly used to automate impactful decisions. Unfortunately, these applications often fall short of adequately managing critical data and complying with upcoming regulations. A technical reason for the persistence of these issues is that the data pipelines in common ML libraries and cloud services lack fundamental declarative, data-centric abstractions. Recent research has shown how such abstractions enable techniques like provenance tracking and automatic inspection to help manage ML pipelines. Unfortunately, these approaches lack adoption in the real world because they require clean ML pipeline code written with declarative APIs, instead of the messy imperative Python code that data scientists typically write for data preparation. We argue that it is unrealistic to expect data scientists to change their established development practices. Instead, we propose to circumvent this "code abstraction gap" by leveraging the code generation capabilities of large language models (LLMs). Our idea is to rewrite messy data science code to a custom-tailored declarative pipeline abstraction, which we implement as a proof-of-concept in our prototype Lester. We detail its application for a challenging compliance management example involving "incremental view maintenance" of deployed ML pipelines. The code rewrites for our running example show the potential of LLMs to make messy data science code declarative, e.g., by identifying hand-coded joins in Python and turning them into joins on dataframes, or by generating declarative feature encoders from NumPy code.

==> sections/snippets.txt <==
\footnote{\url{https://www.bafin.de/SharedDocs/Veroeffentlichungen/DE/Fachartikel/2022/fa_bj_2202_Maschinelles_Lernen.html}}

\header{Shortcomings of existing ML pipeline abstractions} We argue that the current technical design of the data pipelines in such ML applications lacks the foundations to adequately address the outlined data compliance challenges. Data is not a first-class citizen in the pipeline abstractions offered by major cloud providers~\cite{azuremlpipelines,sagemakerpipelines,vertexaipipelines} for example. \sg{Can we explain the problem a bit more precise here?} Instead, they focus on flexibility and ease-of-deployment, and treat the pipeline as a workflow to orchestrate with black-box operators implemented as general Python functions. Data preparation and integration are often ``outsourced'', as a single integrated dataset is often expected as input. Furthermore, most of these pipeline abstractions do neither consider the provenance or semantics of the data artifacts nor offer update or querying functionality for them. As a result, the burden to handle complicated compliance requirements is put onto the developers.

\header{The code quality gap} At the same time, recent research has shown how to enhance ML pipelines with provenance tracking, debugging, inspection, and automatic rewriting capabilities~\cite{namaki2020vamsa,grafberger2022data,flokas2022complaint,schelter2023proactively,grafberger2023mlwhatif} and industry has proposed novel pipeline frameworks~\cite{mlflowrecipes,pixeltable} as well. All of these approaches aim to address the fundamental ML pipeline abstraction challenge. However, they all lack adoption in the data science space, which we attribute to ``a code quality gap'', e.g., the fact that these frameworks are difficult to program for data scientists, as they require them to structure their ML pipeline as a dataflow with declarative operations and explicit semantics. In our experience however, the majority of data scientists have a math/statistics background and often lack the CS/engineering knowledge to express their pipeline computations in an elaborate way. Futhermore, they typically focus on the ML aspects of data science and treat data preparation as grunt work for which they write messy imperative Python code to simply ``get the job done'' quickly.

% !TEX root = ../lester.tex
\begin{abstract}
Machine learning (ML) applications that learn from data are becoming ubiquitous and are increasingly used to automate impactful decisions. Unfortunately, these applications  often fall short to adequately manage personal and security-critical data, and face many challenges with respect to their compliance with upcoming regulations. 

A technical reason for this is that the current design of the data pipelines in common ML libraries and cloud services lacks fundamental declarative, data-centric abstractions. Recent research has proposed novel systems and instrumentation techniques to raise the level of abstraction in ML pipelines, and shown how to enhance them with provenance tracking, debugging, and inspection functionality to address these challenges, if they are implemented in a declarative way. Unfortunately, these systems and techniques lack adoption in the real world, because data scientists typically focus on the ML aspects of data science and treat data preparation as grunt work for which they write messy imperative Python code to ``get the job done'' quickly.


We argue that this is a fundamental problem and that it is unrealistic to expect data scientists to (re)write their ML pipeline code with declarative APIs. Instead, we propose to address this ``code abstraction gap'' by leveraging the promising code generation capabilities of large language models (LLMs) to rewrite messy data science code to a custom-tailored declarative pipeline abstraction, as a basis to holistically solve the aforementioned data management challenges in ML applications. We implement this idea in our prototype \textsc{Lester}, and detail its application for a challenging compliance management example involving ``incremental view maintenance'' of ML pipeline artifacts. 

The code rewrites for this example show the potential of LLMs to make messy data science code declarative. Examples include identifying hand-coded joins in Python and turning them into joins on dataframes, transforming the manual computation of new data attributes into extended projections of our dataframe API with explicitly specified source and target columns, or generating declarative feature encoders from messy NumPy code.
\sg{how long can/should the abstract here be?}
\end{abstract}
